Robust Associative Memories Naturally Occuring From Recurrent Hebbian Networks Under Noise

The brain is a noisy system subject to energy constraints. These facts are rarely taken into account when modelling artificial neural networks. In this paper, we are interested in demonstrating that those factors can actually lead to the appearance of robust associative memories. We first propose a simplified model of noise in the brain, taking into account synaptic noise and interference from neurons external to the network. When coarsely quantized, we show that this noise can be reduced to insertions and erasures. We take a neural network with recurrent modifiable connections, and subject it to noisy external inputs. We introduce an energy usage limitation principle in the network as well as consolidated Hebbian learning, resulting in an incremental processing of inputs. We show that the connections naturally formed correspond to state-of-the-art binary sparse associative memories.

==> coverletter.txt <==
Dear Editor,

Please find attached our submitted manuscript to Neural Computation. This work, entitled "Robust Associative Memories Naturally Occuring From Recurrent Hebbian Networks Under Noise", is not currently submitted anywhere else and has not been published before. Our main result shows that sparse binary associative memories naturally emerge from simple dynamic rules in neural networks. The corresponding author is Vincent Gripon (vincent.gripon@imt-atlantique.fr) and the other authors are Eliott Coyac, Charlotte Langlais and Claude Berrou.

We are looking forward to hearing from you,

Best regards,

Vincent Gripon

